Single-loop methods for bilevel parameter learning in inverse imaging

Bilevel optimisation is used in inverse imaging problems for hyperparameter learning/identification and experimental design, for instance, to find optimal regularisation parameters and forward operators. However, computationally, the process is costly. To reduce this cost, recently so-called single-loop approaches have been introduced. On each step of an outer optimisation method, they take just a single gradient step towards the solution of the inner problem. In this paper, we flexibilise the inner algorithm to include standard methods in inverse imaging. Moreover, as we have recently shown, significant performance improvements can be obtained in PDE-constrained optimisation by interweaving the steps of conventional iterative linear system solvers with the optimisation method. We now demonstrate how the adjoint equation in bilevel problems can also benefit from such interweaving. We evaluate the performance of our approach on identifying the deconvolution kernel for image deblurring, and the subsampling operator for magnetic resonance imaging (MRI).

==> data/bilevelDeblurBATAPDPS128block.txt <==
 time cputime iter JplusR  alphaDiff u_tilde_diff S_u_diff
   1.3719819e+01   8.3812500e+01   0.0000000e+00   1.7277125e+01   5.0412137e-01   1.3818483e+01   0.0000000e+00
   2.4551881e+01   1.3471875e+02   2.0000000e+03   1.3921881e+01   2.6674949e-01   6.5929687e+00   6.5297662e-01
   3.5415141e+01   1.8682812e+02   4.0000000e+03   9.5637478e+00   1.0756673e-01   7.4984580e-01   4.0934755e-02
   4.6288902e+01   2.3928125e+02   6.0000000e+03   9.4821345e+00   6.7191430e-02   4.3771997e-01   3.5121388e-02
   5.7195272e+01   2.9043750e+02   8.0000000e+03   9.4561844e+00   4.4498339e-02   2.7872902e-01   3.3511905e-02
   6.7963466e+01   3.4157812e+02   1.0000000e+04   9.4477502e+00   3.1536951e-02   1.9332401e-01   3.2685660e-02
   7.8859761e+01   3.9410938e+02   1.2000000e+04   9.4435647e+00   2.2409333e-02   1.3861533e-01   3.2380475e-02
   8.9630483e+01   4.4571875e+02   1.4000000e+04   9.4414183e+00   1.5881247e-02   1.0010980e-01   3.1805251e-02
   1.0044024e+02   4.9732812e+02   1.6000000e+04   9.4404804e+00   1.1549493e-02   7.4457848e-02   3.1392945e-02
   1.1118956e+02   5.4823438e+02   1.8000000e+04   9.4399692e+00   8.3538203e-03   5.5688352e-02   3.0974560e-02
   1.2200317e+02   5.9918750e+02   2.0000000e+04   9.4396216e+00   5.7150454e-03   4.0737397e-02   3.0588268e-02
   1.3284124e+02   6.5215625e+02   2.2000000e+04   9.4394606e+00   3.9282322e-03   3.1608098e-02   3.0229645e-02
   1.4363152e+02   7.0320312e+02   2.4000000e+04   9.4393916e+00   2.7589814e-03   2.6120641e-02   2.9879123e-02
   1.5448429e+02   7.5442188e+02   2.6000000e+04   9.4393580e+00   1.9424339e-03   2.2671530e-02   2.9543360e-02
   1.6539499e+02   8.0823438e+02   2.8000000e+04   9.4393417e+00   1.3788590e-03   2.0440814e-02   2.9207897e-02
   1.7612848e+02   8.6126562e+02   3.0000000e+04   9.4393337e+00   9.8251389e-04   1.8939827e-02   2.8882500e-02
   1.8689133e+02   9.1223438e+02   3.2000000e+04   9.4393298e+00   7.0877063e-04   1.7851849e-02   2.8574027e-02
   1.9768522e+02   9.6276562e+02   3.4000000e+04   9.4393280e+00   5.2148350e-04   1.6990819e-02   2.8281236e-02
   2.0847287e+02   1.0142656e+03   3.6000000e+04   9.4393271e+00   3.8780789e-04   1.6251968e-02   2.8003439e-02
   2.1935321e+02   1.0659219e+03   3.8000000e+04   9.4393266e+00   2.9185423e-04   1.5589198e-02   2.7742471e-02
   2.3017577e+02   1.1180156e+03   4.0000000e+04   9.4393263e+00   2.2275062e-04   1.4978769e-02   2.7498767e-02
   2.4101674e+02   1.1704688e+03   4.2000000e+04   9.4393261e+00   1.7291342e-04   1.4399818e-02   2.7268795e-02
   2.5187410e+02   1.2208594e+03   4.4000000e+04   9.4393261e+00   1.3717071e-04   1.3849057e-02   2.7054225e-02
   2.6267446e+02   1.2729688e+03   4.6000000e+04   9.4393260e+00   1.1142687e-04   1.3320642e-02   2.6854014e-02
   2.7353848e+02   1.3248125e+03   4.8000000e+04   9.4393260e+00   9.2752505e-05   1.2811701e-02   2.6665203e-02
   2.8436243e+02   1.3760156e+03   5.0000000e+04   9.4393260e+00   7.7839665e-05   1.2318712e-02   2.6487124e-02
   2.9523657e+02   1.4281406e+03   5.2000000e+04   9.4393259e+00   6.4947988e-05   1.1842046e-02   2.6319555e-02
   3.0612381e+02   1.4807969e+03   5.4000000e+04   9.4393259e+00   5.3029464e-05   1.1380124e-02   2.6163196e-02
   3.1698636e+02   1.5338906e+03   5.6000000e+04   9.4393259e+00   4.3400744e-05   1.0934940e-02   2.6018784e-02
   3.2780730e+02   1.5865156e+03   5.8000000e+04   9.4393259e+00   3.5728633e-05   1.0503647e-02   2.5884935e-02
   3.3869545e+02   1.6370781e+03   6.0000000e+04   9.4393259e+00   2.8509708e-05   1.0085798e-02   2.5759966e-02
   3.4948300e+02   1.6898281e+03   6.2000000e+04   9.4393259e+00   2.3052773e-05   9.6815016e-03   2.5641516e-02
   3.6037119e+02   1.7403125e+03   6.4000000e+04   9.4393259e+00   1.8918633e-05   9.2893797e-03   2.5531517e-02
   3.7116597e+02   1.7915938e+03   6.6000000e+04   9.4393259e+00   1.5744222e-05   8.9089261e-03   2.5429112e-02
   3.8180295e+02   1.8420469e+03   6.8000000e+04   9.4393259e+00   1.3093302e-05   8.5402467e-03   2.5333978e-02
   3.9241399e+02   1.8929375e+03   7.0000000e+04   9.4393259e+00   1.1694147e-05   8.1830575e-03   2.5247268e-02
   4.0306580e+02   1.9433594e+03   7.2000000e+04   9.4393259e+00   1.3103789e-05   7.8364301e-03   2.5165623e-02
   4.1375526e+02   1.9964219e+03   7.4000000e+04   9.4393259e+00   1.0954098e-05   7.4995244e-03   2.5090705e-02
   4.2460864e+02   2.0482812e+03   7.6000000e+04   9.4393259e+00   9.2568496e-06   7.1724796e-03   2.5022044e-02
   4.3531626e+02   2.0985000e+03   7.8000000e+04   9.4393259e+00   7.8771086e-06   6.8550082e-03   2.4959283e-02
   4.4601688e+02   2.1484219e+03   8.0000000e+04   9.4393259e+00   6.7576648e-06   6.5468609e-03   2.4902064e-02
   4.5667134e+02   2.1993594e+03   8.2000000e+04   9.4393259e+00   6.3323358e-06   6.2477507e-03   2.4849452e-02
   4.6761628e+02   2.2511719e+03   8.4000000e+04   9.4393259e+00   5.8060431e-06   5.9574095e-03   2.4800488e-02
   4.7847100e+02   2.3032188e+03   8.6000000e+04   9.4393259e+00   4.9603627e-06   5.6758600e-03   2.4755442e-02
   4.8932742e+02   2.3557812e+03   8.8000000e+04   9.4393259e+00   4.4183012e-06   5.4023765e-03   2.4714401e-02
   5.0013850e+02   2.4100938e+03   9.0000000e+04   9.4393259e+00   3.5405788e-06   5.1367727e-03   2.4676762e-02
   5.1098419e+02   2.4623281e+03   9.2000000e+04   9.4393259e+00   3.3823785e-06   4.8790052e-03   2.4643491e-02
   5.2184532e+02   2.5144219e+03   9.4000000e+04   9.4393259e+00   3.3278950e-06   4.6288553e-03   2.4613457e-02
   5.3305200e+02   2.5690469e+03   9.6000000e+04   9.4393259e+00   3.1581289e-06   4.3857003e-03   2.4586333e-02
   5.4428036e+02   2.6214844e+03   9.8000000e+04   9.4393259e+00   2.9646748e-06   4.1495664e-03   2.4562310e-02
   5.5555110e+02   2.6751562e+03   1.0000000e+05   9.4393259e+00   2.7749839e-06   3.9202250e-03   2.4541132e-02
   5.6666720e+02   2.7276094e+03   1.0200000e+05   9.4393259e+00   2.5700745e-06   3.6972394e-03   2.4522248e-02
   5.7774321e+02   2.7794844e+03   1.0400000e+05   9.4393259e+00   2.2506116e-06   3.4808831e-03   2.4505981e-02
   5.8920367e+02   2.8339375e+03   1.0600000e+05   9.4393259e+00   2.0688239e-06   3.2709576e-03   2.4492150e-02
   6.0037448e+02   2.8872969e+03   1.0800000e+05   9.4393259e+00   1.8545338e-06   3.0671895e-03   2.4480384e-02
   6.1133924e+02   2.9408906e+03   1.1000000e+05   9.4393259e+00   1.7545585e-06   2.8693296e-03   2.4470570e-02
   6.2240225e+02   2.9932344e+03   1.1200000e+05   9.4393259e+00   1.8620543e-06   2.6772823e-03   2.4462460e-02


==> data/bilevelDeblurBATAPDPS128id.txt <==
 time cputime iter JplusR  alphaDiff u_tilde_diff S_u_diff
   1.3719819e+01   8.3812500e+01   0.0000000e+00   1.7277125e+01   5.0412137e-01   1.3818584e+01   0.0000000e+00
   3.5084293e+01   1.8159375e+02   4.0000000e+03   1.7014764e+01   4.8359132e-01   1.3137382e+01   4.5276464e-01
   5.7315344e+01   2.8559375e+02   8.0000000e+03   1.6758272e+01   4.6305745e-01   1.2490859e+01   5.6276873e-01
   8.0927486e+01   3.9185938e+02   1.2000000e+04   1.6487162e+01   4.4168661e-01   1.1831663e+01   5.9279903e-01
   1.0418521e+02   4.9748438e+02   1.6000000e+04   1.6203931e+01   4.1985578e-01   1.1166961e+01   5.9014368e-01
   1.2537280e+02   5.9465625e+02   2.0000000e+04   1.5906653e+01   3.9773395e-01   1.0490970e+01   5.7239082e-01
   1.4667685e+02   6.9531250e+02   2.4000000e+04   1.5593164e+01   3.7535163e-01   9.7984470e+00   5.5590604e-01
   1.6772627e+02   7.9154688e+02   2.8000000e+04   1.5262786e+01   3.5280449e-01   9.0882620e+00   5.4407613e-01
   1.8879108e+02   8.8998438e+02   3.2000000e+04   1.4916555e+01   3.3027074e-01   8.3653976e+00   5.2494360e-01
   2.1046484e+02   9.8918750e+02   3.6000000e+04   1.4547848e+01   3.0771946e-01   7.6235907e+00   4.9687436e-01
   2.3190733e+02   1.0881562e+03   4.0000000e+04   1.4155583e+01   2.8531587e-01   6.8670157e+00   4.4433091e-01
   2.5488563e+02   1.1915938e+03   4.4000000e+04   1.3728774e+01   2.6312578e-01   6.0901974e+00   3.9875687e-01
   2.7687554e+02   1.2921875e+03   4.8000000e+04   1.3218988e+01   2.4113256e-01   5.2707532e+00   3.4911608e-01
   2.9831363e+02   1.3893438e+03   5.2000000e+04   1.2635913e+01   2.1988883e-01   4.4095438e+00   2.9645096e-01
   3.1969789e+02   1.4902500e+03   5.6000000e+04   1.1945329e+01   2.0022609e-01   3.4976765e+00   2.3212961e-01
   3.4206083e+02   1.5916562e+03   6.0000000e+04   1.1206647e+01   1.8314360e-01   2.5861503e+00   1.4954826e-01
   3.6382971e+02   1.6943281e+03   6.4000000e+04   1.0638725e+01   1.6905432e-01   1.9095154e+00   7.4019370e-02
   3.8546552e+02   1.7966094e+03   6.8000000e+04   1.0331533e+01   1.5713316e-01   1.6287435e+00   4.2462435e-02
   4.0681475e+02   1.8950625e+03   7.2000000e+04   1.0015961e+01   1.4758238e-01   1.3406248e+00   3.7046430e-02
   4.2884624e+02   1.9956875e+03   7.6000000e+04   9.8097971e+00   1.4022443e-01   1.1088236e+00   3.4786487e-02
   4.5125592e+02   2.0988125e+03   8.0000000e+04   9.6996825e+00   1.3453506e-01   9.6666401e-01   3.2123393e-02
   4.7295869e+02   2.1992188e+03   8.4000000e+04   9.6459324e+00   1.2983454e-01   8.9841244e-01   2.9624072e-02
   4.9439121e+02   2.2986875e+03   8.8000000e+04   9.6187392e+00   1.2560091e-01   8.6585762e-01   2.7970784e-02
   5.1610558e+02   2.4013750e+03   9.2000000e+04   9.6035436e+00   1.2164194e-01   8.4523689e-01   2.7502872e-02
   5.3745334e+02   2.5016250e+03   9.6000000e+04   9.5930366e+00   1.1780666e-01   8.2675611e-01   2.7511722e-02
   5.5889377e+02   2.6022188e+03   1.0000000e+05   9.5841847e+00   1.1402488e-01   8.0649052e-01   2.7531424e-02
   5.8063897e+02   2.7067500e+03   1.0400000e+05   9.5755659e+00   1.1033017e-01   7.8327504e-01   2.7410941e-02
   6.0224763e+02   2.8069219e+03   1.0800000e+05   9.5667191e+00   1.0669096e-01   7.5838510e-01   2.7414520e-02
   6.2405120e+02   2.9058125e+03   1.1200000e+05   9.5581213e+00   1.0315769e-01   7.3295747e-01   2.7352215e-02
   6.4577517e+02   3.0083281e+03   1.1600000e+05   9.5500122e+00   9.9734525e-02   7.0775273e-01   2.7386193e-02
   6.6725218e+02   3.1087656e+03   1.2000000e+05   9.5422235e+00   9.6402218e-02   6.8245675e-01   2.7189846e-02
   6.8868165e+02   3.2089531e+03   1.2400000e+05   9.5349837e+00   9.3183309e-02   6.5809605e-01   2.7104775e-02
   7.1035815e+02   3.3088594e+03   1.2800000e+05   9.5280371e+00   9.0056352e-02   6.3379386e-01   2.6987050e-02
   7.3172189e+02   3.4065781e+03   1.3200000e+05   9.5216240e+00   8.7071997e-02   6.1034323e-01   2.6757941e-02
   7.5302188e+02   3.5054844e+03   1.3600000e+05   9.5157310e+00   8.4206970e-02   5.8798538e-01   2.6496925e-02
   7.7474081e+02   3.6072812e+03   1.4000000e+05   9.5101185e+00   8.1430604e-02   5.6586496e-01   2.6203338e-02
   7.9609429e+02   3.7060000e+03   1.4400000e+05   9.5049050e+00   7.8745740e-02   5.4475524e-01   2.5935121e-02
   8.1780108e+02   3.8060781e+03   1.4800000e+05   9.5000055e+00   7.6141713e-02   5.2443922e-01   2.5705877e-02
   8.3951512e+02   3.9062812e+03   1.5200000e+05   9.4953917e+00   7.3614751e-02   5.0481107e-01   2.5499879e-02
   8.6168584e+02   4.0087500e+03   1.5600000e+05   9.4909694e+00   7.1156196e-02   4.8524085e-01   2.5226231e-02
   8.8308032e+02   4.1086719e+03   1.6000000e+05   9.4868825e+00   6.8752802e-02   4.6665084e-01   2.4983373e-02
   9.0428043e+02   4.2069844e+03   1.6400000e+05   9.4831177e+00   6.6438523e-02   4.4838789e-01   2.4715853e-02
   9.2545716e+02   4.3031719e+03   1.6800000e+05   9.4796523e+00   6.4218461e-02   4.3098805e-01   2.4463742e-02
   9.4673080e+02   4.4016094e+03   1.7200000e+05   9.4764572e+00   6.2055645e-02   4.1436005e-01   2.4271849e-02
   9.6797146e+02   4.4994844e+03   1.7600000e+05   9.4734577e+00   5.9954669e-02   3.9780954e-01   2.4047460e-02
   9.8925843e+02   4.5982969e+03   1.8000000e+05   9.4706309e+00   5.7907971e-02   3.8169258e-01   2.3857994e-02
   1.0104093e+03   4.6973906e+03   1.8400000e+05   9.4680560e+00   5.5903831e-02   3.6623858e-01   2.3760495e-02
   1.0316341e+03   4.7967344e+03   1.8800000e+05   9.4657770e+00   5.3987539e-02   3.5168550e-01   2.3685503e-02
   1.0529137e+03   4.8955781e+03   1.9200000e+05   9.4637866e+00   5.2160642e-02   3.3837451e-01   2.3667547e-02
   1.0740963e+03   4.9946719e+03   1.9600000e+05   9.4619768e+00   5.0392062e-02   3.2572406e-01   2.3680671e-02
   1.0978339e+03   5.1007969e+03   2.0000000e+05   9.4603275e+00   4.8689467e-02   3.1367328e-01   2.3715586e-02
   1.1195910e+03   5.2002031e+03   2.0400000e+05   9.4587888e+00   4.7037657e-02   3.0176039e-01   2.3716309e-02
   1.1415784e+03   5.3005156e+03   2.0800000e+05   9.4573594e+00   4.5450997e-02   2.9019160e-01   2.3672378e-02
   1.1640690e+03   5.4042344e+03   2.1200000e+05   9.4560426e+00   4.3913346e-02   2.7913312e-01   2.3646025e-02
   1.1855921e+03   5.5037031e+03   2.1600000e+05   9.4548261e+00   4.2415869e-02   2.6833247e-01   2.3602323e-02
   1.2069511e+03   5.6033750e+03   2.2000000e+05   9.4537094e+00   4.0968871e-02   2.5800905e-01   2.3565526e-02
   1.2283489e+03   5.7020156e+03   2.2400000e+05   9.4526804e+00   3.9560848e-02   2.4812195e-01   2.3558691e-02
   1.2498311e+03   5.8010781e+03   2.2800000e+05   9.4517497e+00   3.8205928e-02   2.3884535e-01   2.3561832e-02
   1.2711188e+03   5.9005000e+03   2.3200000e+05   9.4508805e+00   3.6896278e-02   2.2965600e-01   2.3503704e-02
   1.2924350e+03   5.9998906e+03   2.3600000e+05   9.4500771e+00   3.5611354e-02   2.2081611e-01   2.3484022e-02
   1.3138954e+03   6.1002812e+03   2.4000000e+05   9.4493530e+00   3.4378069e-02   2.1246715e-01   2.3476135e-02
   1.3368179e+03   6.2057812e+03   2.4400000e+05   9.4486862e+00   3.3191050e-02   2.0439762e-01   2.3465403e-02
   1.3589680e+03   6.3101250e+03   2.4800000e+05   9.4480763e+00   3.2042985e-02   1.9686172e-01   2.3477353e-02
   1.3809320e+03   6.4128125e+03   2.5200000e+05   9.4475111e+00   3.0930383e-02   1.8966409e-01   2.3512607e-02
   1.4029017e+03   6.5149062e+03   2.5600000e+05   9.4469731e+00   2.9850786e-02   1.8257150e-01   2.3546330e-02
   1.4246797e+03   6.6167031e+03   2.6000000e+05   9.4464494e+00   2.8796569e-02   1.7592068e-01   2.3612334e-02
   1.4470118e+03   6.7216250e+03   2.6400000e+05   9.4459437e+00   2.7763093e-02   1.6937489e-01   2.3660424e-02
   1.4682853e+03   6.8210938e+03   2.6800000e+05   9.4454572e+00   2.6745312e-02   1.6300168e-01   2.3691302e-02
   1.4898800e+03   6.9198438e+03   2.7200000e+05   9.4449950e+00   2.5746416e-02   1.5678855e-01   2.3719754e-02
   1.5114330e+03   7.0210625e+03   2.7600000e+05   9.4445616e+00   2.4773950e-02   1.5077203e-01   2.3735545e-02
   1.5347782e+03   7.1294062e+03   2.8000000e+05   9.4441467e+00   2.3819907e-02   1.4474694e-01   2.3745983e-02
   1.5561968e+03   7.2300312e+03   2.8400000e+05   9.4437581e+00   2.2888514e-02   1.3886124e-01   2.3765845e-02
   1.5781598e+03   7.3296719e+03   2.8800000e+05   9.4433970e+00   2.1985658e-02   1.3323901e-01   2.3789866e-02
   1.6003889e+03   7.4337969e+03   2.9200000e+05   9.4430601e+00   2.1099746e-02   1.2769039e-01   2.3806189e-02
   1.6222266e+03   7.5359688e+03   2.9600000e+05   9.4427490e+00   2.0239997e-02   1.2246019e-01   2.3825718e-02
   1.6437917e+03   7.6368594e+03   3.0000000e+05   9.4424630e+00   1.9409608e-02   1.1758743e-01   2.3858257e-02
   1.6657408e+03   7.7387344e+03   3.0400000e+05   9.4422033e+00   1.8610683e-02   1.1288572e-01   2.3887952e-02
   1.6876842e+03   7.8407031e+03   3.0800000e+05   9.4419678e+00   1.7841136e-02   1.0827785e-01   2.3914718e-02
   1.7094232e+03   7.9422344e+03   3.1200000e+05   9.4417518e+00   1.7099445e-02   1.0389500e-01   2.3952295e-02
   1.7315635e+03   8.0448750e+03   3.1600000e+05   9.4415553e+00   1.6383932e-02   9.9685103e-02   2.3986583e-02
   1.7535858e+03   8.1465000e+03   3.2000000e+05   9.4413758e+00   1.5691768e-02   9.5525249e-02   2.4014156e-02
   1.7750840e+03   8.2475625e+03   3.2400000e+05   9.4412116e+00   1.5024275e-02   9.1507207e-02   2.4045310e-02
   1.7966985e+03   8.3473594e+03   3.2800000e+05   9.4410629e+00   1.4383317e-02   8.7669777e-02   2.4076472e-02
   1.8219241e+03   8.4594062e+03   3.3200000e+05   9.4409261e+00   1.3765812e-02   8.4069842e-02   2.4113625e-02
   1.8434527e+03   8.5579844e+03   3.3600000e+05   9.4407980e+00   1.3162258e-02   8.0502515e-02   2.4147409e-02
   1.8652568e+03   8.6590469e+03   3.4000000e+05   9.4406800e+00   1.2585484e-02   7.7045966e-02   2.4184187e-02
   1.8869304e+03   8.7593438e+03   3.4400000e+05   9.4405719e+00   1.2026147e-02   7.3687022e-02   2.4214040e-02
   1.9089793e+03   8.8614844e+03   3.4800000e+05   9.4404729e+00   1.1487492e-02   7.0440064e-02   2.4239954e-02
   1.9304630e+03   8.9602188e+03   3.5200000e+05   9.4403817e+00   1.0967035e-02   6.7323679e-02   2.4266652e-02
   1.9519551e+03   9.0580469e+03   3.5600000e+05   9.4402977e+00   1.0465493e-02   6.4268646e-02   2.4284354e-02
   1.9740735e+03   9.1596562e+03   3.6000000e+05   9.4402198e+00   9.9815874e-03   6.1347838e-02   2.4307188e-02
   1.9963039e+03   9.2631719e+03   3.6400000e+05   9.4401472e+00   9.5138485e-03   5.8435274e-02   2.4308891e-02
   2.0182253e+03   9.3641562e+03   3.6800000e+05   9.4400790e+00   9.0613847e-03   5.5626642e-02   2.4310559e-02
   2.0400004e+03   9.4656406e+03   3.7200000e+05   9.4400135e+00   8.6211251e-03   5.2881673e-02   2.4313452e-02
   2.0637605e+03   9.5731875e+03   3.7600000e+05   9.4399493e+00   8.1865906e-03   5.0121669e-02   2.4312764e-02
   2.0871122e+03   9.6820625e+03   3.8000000e+05   9.4398882e+00   7.7642793e-03   4.7488695e-02   2.4328376e-02
   2.1088057e+03   9.7825000e+03   3.8400000e+05   9.4398303e+00   7.3510611e-03   4.4894814e-02   2.4349815e-02
   2.1307166e+03   9.8839062e+03   3.8800000e+05   9.4397757e+00   6.9482992e-03   4.2366830e-02   2.4370140e-02
   2.1525242e+03   9.9857656e+03   3.9200000e+05   9.4397251e+00   6.5584567e-03   3.9904291e-02   2.4388983e-02


==> data/bilevelDeblurImplicit128.txt <==
 time cputime iter JplusR  alphaDiff u_tilde_diff 
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.7277125e+01   5.0412137e-01   1.3818522e+01
   1.4208962e+01   7.5296875e+01   2.0000000e+00   1.7303410e+01   5.0189445e-01   1.3818522e+01
   2.4573683e+01   1.3343750e+02   3.0000000e+00   1.7242334e+01   4.9966184e-01   1.3751579e+01
   3.7421140e+01   2.0375000e+02   4.0000000e+00   1.7221205e+01   4.9743680e-01   1.3689227e+01
   4.9692991e+01   2.7312500e+02   5.0000000e+00   1.7193622e+01   4.9521265e-01   1.3626182e+01
   6.1208715e+01   3.4200000e+02   6.0000000e+00   1.7167235e+01   4.9298485e-01   1.3563284e+01
   7.3146087e+01   4.1092188e+02   7.0000000e+00   1.7140533e+01   4.9075507e-01   1.3500144e+01
   8.4929042e+01   4.7843750e+02   8.0000000e+00   1.7113834e+01   4.8852419e-01   1.3436849e+01
   9.7070588e+01   5.4843750e+02   9.0000000e+00   1.7087094e+01   4.8629513e-01   1.3373478e+01
   1.0935902e+02   6.2128125e+02   1.0000000e+01   1.7060350e+01   4.8406508e-01   1.3310148e+01
   1.3064459e+02   7.2528125e+02   1.1000000e+01   1.7033552e+01   4.8181976e-01   1.3246763e+01
   1.4548360e+02   8.0954688e+02   1.2000000e+01   1.7006554e+01   4.7958560e-01   1.3182776e+01
   1.5808977e+02   8.8000000e+02   1.3000000e+01   1.6979723e+01   4.7735421e-01   1.3118980e+01
   1.7078627e+02   9.5351562e+02   1.4000000e+01   1.6952872e+01   4.7511851e-01   1.3055257e+01
   1.8514470e+02   1.0336250e+03   1.5000000e+01   1.6925950e+01   4.7288147e-01   1.2991289e+01
   1.9779909e+02   1.1028594e+03   1.6000000e+01   1.6898960e+01   4.7064196e-01   1.2927172e+01
   2.1719696e+02   1.2010938e+03   1.7000000e+01   1.6871871e+01   4.6840276e-01   1.2862951e+01
   2.3134830e+02   1.2825000e+03   1.8000000e+01   1.6844795e+01   4.6615042e-01   1.2798684e+01
   2.4541759e+02   1.3610469e+03   1.9000000e+01   1.6817440e+01   4.6390826e-01   1.2734102e+01
   2.5812196e+02   1.4354375e+03   2.0000000e+01   1.6790295e+01   4.6166774e-01   1.2669707e+01
   2.7268278e+02   1.5172500e+03   2.1000000e+01   1.6763028e+01   4.5940149e-01   1.2605314e+01
   2.8706227e+02   1.5994219e+03   2.2000000e+01   1.6735475e+01   4.5715934e-01   1.2540256e+01
   2.9696839e+02   1.6543281e+03   2.3000000e+01   1.6708162e+01   4.5490431e-01   1.2475726e+01
   3.1176376e+02   1.7364844e+03   2.4000000e+01   1.6680615e+01   4.5264437e-01   1.2410895e+01
   3.2623604e+02   1.8200312e+03   2.5000000e+01   1.6652883e+01   4.5038107e-01   1.2345828e+01
   3.3815391e+02   1.8882344e+03   2.6000000e+01   1.6624999e+01   4.4812235e-01   1.2280570e+01
   3.5002684e+02   1.9561406e+03   2.7000000e+01   1.6597196e+01   4.4586087e-01   1.2215279e+01
   3.6033003e+02   2.0139531e+03   2.8000000e+01   1.6569300e+01   4.4359535e-01   1.2149828e+01
   3.7058951e+02   2.0701875e+03   2.9000000e+01   1.6541220e+01   4.4132416e-01   1.2084275e+01
   3.8089665e+02   2.1288594e+03   3.0000000e+01   1.6512998e+01   4.3904904e-01   1.2018470e+01
   3.9295016e+02   2.1998438e+03   3.1000000e+01   1.6484640e+01   4.3677794e-01   1.1952472e+01
   4.0490707e+02   2.2689531e+03   3.2000000e+01   1.6456321e+01   4.3450501e-01   1.1886519e+01
   4.1522155e+02   2.3282500e+03   3.3000000e+01   1.6427885e+01   4.3222373e-01   1.1820448e+01
   4.2564634e+02   2.3858438e+03   3.4000000e+01   1.6399253e+01   4.2994019e-01   1.1754085e+01
   4.3713645e+02   2.4520781e+03   3.5000000e+01   1.6370463e+01   4.2765265e-01   1.1687624e+01
   4.4853690e+02   2.5181562e+03   3.6000000e+01   1.6341563e+01   4.2536256e-01   1.1620908e+01
   4.6003997e+02   2.5839844e+03   3.7000000e+01   1.6312549e+01   4.2307162e-01   1.1553962e+01
   4.7185133e+02   2.6529375e+03   3.8000000e+01   1.6283467e+01   4.2078008e-01   1.1486995e+01
   4.8310975e+02   2.7174688e+03   3.9000000e+01   1.6254321e+01   4.1848564e-01   1.1420035e+01
   4.9480443e+02   2.7840000e+03   4.0000000e+01   1.6225107e+01   4.1619061e-01   1.1353003e+01
   5.0532850e+02   2.8430312e+03   4.1000000e+01   1.6195786e+01   4.1389173e-01   1.1286001e+01
   5.1725228e+02   2.9097969e+03   4.2000000e+01   1.6166450e+01   4.1159932e-01   1.1218852e+01
   5.2814280e+02   2.9716406e+03   4.3000000e+01   1.6137052e+01   4.0930154e-01   1.1151755e+01
   5.4040076e+02   3.0414844e+03   4.4000000e+01   1.6107452e+01   4.0699901e-01   1.1084110e+01
   5.5456845e+02   3.1233125e+03   4.5000000e+01   1.6077561e+01   4.0468278e-01   1.1016121e+01
   5.6672137e+02   3.1917812e+03   4.6000000e+01   1.6047479e+01   4.0237011e-01   1.0947335e+01
   5.7773324e+02   3.2540625e+03   4.7000000e+01   1.6017198e+01   4.0005484e-01   1.0878743e+01
   5.8972504e+02   3.3199531e+03   4.8000000e+01   1.5986871e+01   3.9773627e-01   1.0809903e+01
   6.0193825e+02   3.3892031e+03   4.9000000e+01   1.5956390e+01   3.9541640e-01   1.0740934e+01
   6.1489020e+02   3.4593594e+03   5.0000000e+01   1.5925588e+01   3.9308030e-01   1.0671846e+01
   6.2671726e+02   3.5267031e+03   5.1000000e+01   1.5894443e+01   3.9073996e-01   1.0601881e+01
   6.4184214e+02   3.6089062e+03   5.2000000e+01   1.5862999e+01   3.8839048e-01   1.0531534e+01
   6.5476128e+02   3.6803906e+03   5.3000000e+01   1.5831279e+01   3.8603599e-01   1.0460754e+01
   6.6892825e+02   3.7628438e+03   5.4000000e+01   1.5799295e+01   3.8366846e-01   1.0389667e+01
   6.8163456e+02   3.8358906e+03   5.5000000e+01   1.5766894e+01   3.8130276e-01   1.0317958e+01
   6.9472656e+02   3.9109844e+03   5.6000000e+01   1.5734372e+01   3.7893135e-01   1.0246033e+01
   7.0744359e+02   3.9834844e+03   5.7000000e+01   1.5701657e+01   3.7655844e-01   1.0173826e+01
   7.2043551e+02   4.0579219e+03   5.8000000e+01   1.5668811e+01   3.7418264e-01   1.0101479e+01
   7.3401737e+02   4.1316875e+03   5.9000000e+01   1.5635774e+01   3.7180438e-01   1.0028879e+01
   7.4726740e+02   4.2034219e+03   6.0000000e+01   1.5602629e+01   3.6942339e-01   9.9560107e+00
   7.5826393e+02   4.2649219e+03   6.1000000e+01   1.5569268e+01   3.6703732e-01   9.8830290e+00
   7.7143857e+02   4.3383438e+03   6.2000000e+01   1.5535678e+01   3.6464446e-01   9.8097427e+00
   7.8239799e+02   4.3973125e+03   6.3000000e+01   1.5501591e+01   3.6221709e-01   9.7361718e+00
   7.9553098e+02   4.4714688e+03   6.4000000e+01   1.5466622e+01   3.5979383e-01   9.6617581e+00
   8.0554871e+02   4.5290000e+03   6.5000000e+01   1.5431522e+01   3.5735466e-01   9.5873454e+00
   8.1880268e+02   4.6071406e+03   6.6000000e+01   1.5396025e+01   3.5491654e-01   9.5122835e+00
   8.3144585e+02   4.6812656e+03   6.7000000e+01   1.5360419e+01   3.5247712e-01   9.4370758e+00
   8.4577946e+02   4.7655312e+03   6.8000000e+01   1.5324605e+01   3.5004851e-01   9.3617091e+00
   8.6000243e+02   4.8461094e+03   6.9000000e+01   1.5289098e+01   3.4761074e-01   9.2863174e+00
   8.7433754e+02   4.9280000e+03   7.0000000e+01   1.5253028e+01   3.4517871e-01   9.2108116e+00
   8.8840555e+02   5.0088750e+03   7.1000000e+01   1.5217171e+01   3.4273977e-01   9.1350528e+00
   8.9957891e+02   5.0711094e+03   7.2000000e+01   1.5180867e+01   3.4030393e-01   9.0590861e+00
   9.1053069e+02   5.1336406e+03   7.3000000e+01   1.5144487e+01   3.3785944e-01   8.9829619e+00
   9.2472872e+02   5.2128438e+03   7.4000000e+01   1.5107683e+01   3.3541042e-01   8.9062997e+00
   9.3589087e+02   5.2769688e+03   7.5000000e+01   1.5070565e+01   3.3295265e-01   8.8293196e+00
   9.4775983e+02   5.3450625e+03   7.6000000e+01   1.5033079e+01   3.3049003e-01   8.7517968e+00
   9.5888384e+02   5.4099688e+03   7.7000000e+01   1.4995335e+01   3.2802845e-01   8.6739908e+00
   9.6964207e+02   5.4728281e+03   7.8000000e+01   1.4957474e+01   3.2556982e-01   8.5961387e+00
   9.8054446e+02   5.5352500e+03   7.9000000e+01   1.4919519e+01   3.2311131e-01   8.5182261e+00
   9.9484358e+02   5.6184219e+03   8.0000000e+01   1.4881415e+01   3.2064795e-01   8.4401622e+00
   1.0093032e+03   5.7018594e+03   8.1000000e+01   1.4843000e+01   3.1818208e-01   8.3617679e+00
   1.0238346e+03   5.7850781e+03   8.2000000e+01   1.4802616e+01   3.1592813e-01   8.2828264e+00
   1.0338305e+03   5.8424844e+03   8.3000000e+01   1.4768117e+01   3.1345313e-01   8.2042486e+00
   1.0481546e+03   5.9256406e+03   8.4000000e+01   1.4727200e+01   3.1097751e-01   8.1238343e+00
   1.0582118e+03   5.9836094e+03   8.5000000e+01   1.4687523e+01   3.0849690e-01   8.0434560e+00
   1.0683326e+03   6.0421406e+03   8.6000000e+01   1.4647211e+01   3.0601480e-01   7.9626770e+00
   1.0833413e+03   6.1284844e+03   8.7000000e+01   1.4606659e+01   3.0353568e-01   7.8817391e+00
   1.0938502e+03   6.1851562e+03   8.8000000e+01   1.4565889e+01   3.0105509e-01   7.8006819e+00
   1.1036519e+03   6.2385781e+03   8.9000000e+01   1.4524811e+01   2.9857410e-01   7.7193523e+00
   1.1134136e+03   6.2933438e+03   9.0000000e+01   1.4483444e+01   2.9609228e-01   7.6378292e+00
   1.1277093e+03   6.3789844e+03   9.1000000e+01   1.4441802e+01   2.9360550e-01   7.5559201e+00
   1.1414986e+03   6.4597656e+03   9.2000000e+01   1.4399661e+01   2.9111936e-01   7.4738938e+00
   1.1559773e+03   6.5415625e+03   9.3000000e+01   1.4355663e+01   2.8891088e-01   7.3914927e+00
   1.1704422e+03   6.6213750e+03   9.4000000e+01   1.4318768e+01   2.8641513e-01   7.3118061e+00
   1.1847918e+03   6.7047500e+03   9.5000000e+01   1.4273998e+01   2.8392280e-01   7.2279386e+00
   1.1990595e+03   6.7881562e+03   9.6000000e+01   1.4228732e+01   2.8170007e-01   7.1445573e+00
   1.2114147e+03   6.8593750e+03   9.7000000e+01   1.4190263e+01   2.7919629e-01   7.0631894e+00
   1.2256721e+03   6.9427656e+03   9.8000000e+01   1.4144092e+01   2.7669538e-01   6.9782586e+00
   1.2392095e+03   7.0227656e+03   9.9000000e+01   1.4099339e+01   2.7419438e-01   6.8934293e+00
   1.2501832e+03   7.0846250e+03   1.0000000e+02   1.4053798e+01   2.7169612e-01   6.8083726e+00
   1.2648150e+03   7.1706406e+03   1.0100000e+02   1.4008040e+01   2.6919709e-01   6.7230638e+00
   1.2772767e+03   7.2421875e+03   1.0200000e+02   1.3961776e+01   2.6669607e-01   6.6375699e+00
   1.2915662e+03   7.3263438e+03   1.0300000e+02   1.3914833e+01   2.6421250e-01   6.5515756e+00
   1.3055674e+03   7.4105156e+03   1.0400000e+02   1.3867739e+01   2.6170517e-01   6.4653623e+00
   1.3193108e+03   7.4886094e+03   1.0500000e+02   1.3819323e+01   2.5919774e-01   6.3778584e+00
   1.3323937e+03   7.5631094e+03   1.0600000e+02   1.3770479e+01   2.5669766e-01   6.2896567e+00
   1.3462063e+03   7.6406406e+03   1.0700000e+02   1.3720863e+01   2.5417796e-01   6.2012226e+00
   1.3597384e+03   7.7195938e+03   1.0800000e+02   1.3669633e+01   2.5164054e-01   6.1107706e+00
   1.3739736e+03   7.8038438e+03   1.0900000e+02   1.3616223e+01   2.4905548e-01   6.0184747e+00
   1.3883312e+03   7.8837500e+03   1.1000000e+02   1.3560180e+01   2.4644520e-01   5.9232875e+00
   1.3970497e+03   7.9333750e+03   1.1100000e+02   1.3501876e+01   2.4381924e-01   5.8261806e+00
   1.4057529e+03   7.9817500e+03   1.1200000e+02   1.3441377e+01   2.4116880e-01   5.7265599e+00
   1.4145893e+03   8.0305938e+03   1.1300000e+02   1.3378111e+01   2.3850684e-01   5.6245537e+00
   1.4233616e+03   8.0808281e+03   1.1400000e+02   1.3313068e+01   2.3584194e-01   5.5210665e+00
   1.4322102e+03   8.1290156e+03   1.1500000e+02   1.3246484e+01   2.3317118e-01   5.4163972e+00
   1.4466019e+03   8.2081406e+03   1.1600000e+02   1.3178386e+01   2.3046652e-01   5.3105692e+00
   1.4598868e+03   8.2854531e+03   1.1700000e+02   1.3107454e+01   2.2776215e-01   5.2020196e+00
   1.4717532e+03   8.3523125e+03   1.1800000e+02   1.3035210e+01   2.2507930e-01   5.0919425e+00
   1.4804028e+03   8.4013281e+03   1.1900000e+02   1.2962414e+01   2.2244711e-01   4.9816591e+00
   1.4947970e+03   8.4866406e+03   1.2000000e+02   1.2890077e+01   2.1979362e-01   4.8720664e+00
   1.5047430e+03   8.5436094e+03   1.2100000e+02   1.2815185e+01   2.1718075e-01   4.7605173e+00
   1.5191156e+03   8.6281719e+03   1.2200000e+02   1.2739824e+01   2.1459641e-01   4.6486833e+00
   1.5289805e+03   8.6816250e+03   1.2300000e+02   1.2663511e+01   2.1201886e-01   4.5363875e+00
   1.5393293e+03   8.7406094e+03   1.2400000e+02   1.2585262e+01   2.0944215e-01   4.4225560e+00
   1.5518821e+03   8.8144219e+03   1.2500000e+02   1.2503630e+01   2.0682662e-01   4.3060391e+00
   1.5643317e+03   8.8852812e+03   1.2600000e+02   1.2414921e+01   2.0419211e-01   4.1833086e+00
   1.5763451e+03   8.9545312e+03   1.2700000e+02   1.2321620e+01   2.0161855e-01   4.0546719e+00
   1.5893650e+03   9.0311406e+03   1.2800000e+02   1.2226983e+01   1.9901858e-01   3.9262291e+00
   1.6037459e+03   9.1137812e+03   1.2900000e+02   1.2124497e+01   1.9705170e-01   3.7923782e+00
   1.6097658e+03   9.1464062e+03   1.3000000e+02   1.2038570e+01   1.9489985e-01   3.6752243e+00
   1.6241086e+03   9.2305938e+03   1.3100000e+02   1.1940668e+01   1.9264712e-01   3.5469994e+00
   1.6385449e+03   9.3123125e+03   1.3200000e+02   1.1836045e+01   1.9035091e-01   3.4114632e+00
   1.6530423e+03   9.3974844e+03   1.3300000e+02   1.1727076e+01   1.8787996e-01   3.2715540e+00
   1.6608244e+03   9.4416719e+03   1.3400000e+02   1.1611979e+01   1.8558189e-01   3.1250610e+00
   1.6748195e+03   9.5162188e+03   1.3500000e+02   1.1501013e+01   1.8319415e-01   2.9822633e+00
   1.6894552e+03   9.5989844e+03   1.3600000e+02   1.1385294e+01   1.8084742e-01   2.8358397e+00
   1.7006667e+03   9.6627812e+03   1.3700000e+02   1.1264959e+01   1.7853942e-01   2.6880868e+00
   1.7149541e+03   9.7480000e+03   1.3800000e+02   1.1140260e+01   1.7626680e-01   2.5353422e+00
   1.7292130e+03   9.8323906e+03   1.3900000e+02   1.1018435e+01   1.7401617e-01   2.3864630e+00
   1.7434724e+03   9.9123438e+03   1.4000000e+02   1.0901873e+01   1.7180339e-01   2.2440671e+00
   1.7580395e+03   9.9955938e+03   1.4100000e+02   1.0789509e+01   1.7109657e-01   2.1138817e+00
   1.7720835e+03   1.0075766e+04   1.4200000e+02   1.0756819e+01   1.6890743e-01   2.0529349e+00


==> data/bilevelDeblurTrustRegion.txt <==
 time cputime iter JplusR  alphaDiff
   1.0839047e+02   5.3615625e+02   0.0000000e+00   1.7277125e+01   5.0412216e-01
   3.2504263e+02   1.7033750e+03   1.0000000e+00   1.7267009e+01   5.0354896e-01
   3.4146451e+02   1.7952812e+03   2.0000000e+00   1.7243615e+01   5.0110423e-01
   3.6179832e+02   1.9109219e+03   3.0000000e+00   1.7218369e+01   4.9868844e-01
   3.7823611e+02   2.0046250e+03   4.0000000e+00   1.7114619e+01   4.8906799e-01
   3.9561975e+02   2.1020000e+03   5.0000000e+00   1.6715394e+01   4.5077483e-01
   4.1188460e+02   2.1945781e+03   6.0000000e+00   1.5772995e+01   3.5694695e-01
   4.2820376e+02   2.2867656e+03   7.0000000e+00   1.4785849e+01   2.6761546e-01
   4.7714592e+02   2.5627656e+03   8.0000000e+00   1.4590430e+01   2.5867389e-01
   4.9345568e+02   2.6543281e+03   9.0000000e+00   1.3997538e+01   2.2091985e-01
   5.0979185e+02   2.7475312e+03   1.0000000e+01   1.2236732e+01   1.3353272e-01
   5.7501573e+02   3.1183125e+03   1.1000000e+01   1.2215386e+01   1.3298481e-01
   5.9424114e+02   3.2255156e+03   1.2000000e+01   1.2209582e+01   1.3361664e-01
   6.4296377e+02   3.5010469e+03   1.3000000e+01   1.2198584e+01   1.3308577e-01
   6.5923673e+02   3.5931406e+03   1.4000000e+01   1.2146663e+01   1.3089495e-01
   6.7803880e+02   3.6952188e+03   1.5000000e+01   1.1920367e+01   1.2232369e-01
   6.9541670e+02   3.7913438e+03   1.6000000e+01   1.0908447e+01   9.0181408e-02
   7.6580882e+02   4.1797031e+03   1.7000000e+01   1.0881790e+01   8.9589436e-02
   7.8400953e+02   4.2781875e+03   1.8000000e+01   1.0776992e+01   8.6567739e-02
   8.0211537e+02   4.3789375e+03   1.9000000e+01   1.0400872e+01   7.5956277e-02
   8.7298803e+02   4.7691719e+03   2.0000000e+01   1.0367003e+01   7.5545708e-02
   8.9068769e+02   4.8675000e+03   2.1000000e+01   1.0311132e+01   7.3087527e-02
   9.0820091e+02   4.9643438e+03   2.2000000e+01   1.0129009e+01   6.5021865e-02
   9.7811595e+02   5.3509531e+03   2.3000000e+01   1.0091444e+01   6.4611604e-02
   9.9547011e+02   5.4459688e+03   2.4000000e+01   1.0048248e+01   6.2265833e-02
   1.0479272e+03   5.7346250e+03   2.5000000e+01   1.0022513e+01   6.1615002e-02
   1.0655434e+03   5.8313594e+03   2.6000000e+01   9.9776579e+00   6.1131037e-02
   1.0829244e+03   5.9275938e+03   2.7000000e+01   9.9166579e+00   5.7516037e-02
   1.1178135e+03   6.1191562e+03   2.8000000e+01   9.8934691e+00   5.4162675e-02
   1.1699497e+03   6.4057812e+03   2.9000000e+01   9.8812746e+00   5.3759248e-02
   1.1873623e+03   6.5007031e+03   3.0000000e+01   9.8649821e+00   5.2289706e-02
   1.2223165e+03   6.6918125e+03   3.1000000e+01   9.8563783e+00   5.0948407e-02
   1.2570304e+03   6.8823906e+03   3.2000000e+01   9.8466760e+00   5.0590495e-02
   1.2743920e+03   6.9766406e+03   3.3000000e+01   9.8380343e+00   5.0056517e-02
   1.3102833e+03   7.1702031e+03   3.4000000e+01   9.8296730e+00   4.9571076e-02
   1.3278190e+03   7.2663750e+03   3.5000000e+01   9.7963352e+00   4.7693149e-02
   1.4159839e+03   7.7433125e+03   3.6000000e+01   9.7906187e+00   4.7392672e-02
   1.4683501e+03   8.0307969e+03   3.7000000e+01   9.7882064e+00   4.7126898e-02
   1.4858097e+03   8.1271562e+03   3.8000000e+01   9.7809083e+00   4.6565909e-02
   1.5208288e+03   8.3190625e+03   3.9000000e+01   9.7792289e+00   4.6275445e-02
   1.5558975e+03   8.5100781e+03   4.0000000e+01   9.7741515e+00   4.5868340e-02
   1.5734669e+03   8.6059375e+03   4.1000000e+01   9.7514971e+00   4.4002851e-02
   1.5908644e+03   8.7014531e+03   4.2000000e+01   9.6607277e+00   3.6502750e-02
   1.6082127e+03   8.7960625e+03   4.3000000e+01   9.5744360e+00   1.6111476e-02
   1.6611618e+03   9.0860625e+03   4.4000000e+01   9.5720846e+00   1.6099150e-02
   1.6959724e+03   9.2774531e+03   4.5000000e+01   9.5604065e+00   1.5867705e-02
   1.7660538e+03   9.6622344e+03   4.6000000e+01   9.5561740e+00   1.5756947e-02
   1.7834406e+03   9.7577812e+03   4.7000000e+01   9.5440413e+00   1.5289024e-02
   1.8009165e+03   9.8542188e+03   4.8000000e+01   9.4945589e+00   1.4121264e-02


==> data/bilevelMRIBATAPDPSbrainBlocksparsity015.txt <==
 time cputime iter JplusR  alphaDiff u_tilde_diff S_u_diff
   2.5476544e+02   1.0726719e+03   0.0000000e+00   2.0897787e+03   2.1589643e+00   9.7733610e+01   0.0000000e+00
   2.8154713e+02   1.1982500e+03   2.0000000e+01   1.9532388e+02   1.0682992e+00   2.8095767e+01   2.4762652e+01
   3.0884224e+02   1.3243438e+03   4.0000000e+01   1.6320143e+02   8.2055360e-01   1.8185852e+01   1.5205789e+01
   3.3984067e+02   1.4600156e+03   6.0000000e+01   1.5570765e+02   6.8019934e-01   1.4118872e+01   1.1340606e+01
   3.6732326e+02   1.5876875e+03   8.0000000e+01   1.5162469e+02   5.7697142e-01   1.1658789e+01   9.1048560e+00
   3.9464851e+02   1.7142656e+03   1.0000000e+02   1.4918732e+02   4.9618062e-01   9.8626991e+00   7.6072416e+00
   4.2179036e+02   1.8403906e+03   1.2000000e+02   1.4767488e+02   4.3315638e-01   8.4458154e+00   6.4934010e+00
   4.4895320e+02   1.9667969e+03   1.4000000e+02   1.4668592e+02   3.8320792e-01   7.3071424e+00   5.6291296e+00
   4.7638045e+02   2.0938125e+03   1.6000000e+02   1.4601233e+02   3.4276622e-01   6.3879702e+00   4.9440106e+00
   5.0393592e+02   2.2211562e+03   1.8000000e+02   1.4551062e+02   3.0943705e-01   5.6467225e+00   4.3965177e+00
   5.3108041e+02   2.3461094e+03   2.0000000e+02   1.4513265e+02   2.8163674e-01   5.0460792e+00   3.9594815e+00
   5.5824840e+02   2.4717188e+03   2.2000000e+02   1.4483771e+02   2.5811179e-01   4.5561842e+00   3.6097604e+00
   5.8530185e+02   2.5965469e+03   2.4000000e+02   1.4459656e+02   2.3756817e-01   4.1483349e+00   3.3284724e+00
   6.1395296e+02   2.7281875e+03   2.6000000e+02   1.4440233e+02   2.1927501e-01   3.8007286e+00   3.0990090e+00
   6.4105377e+02   2.8541094e+03   2.8000000e+02   1.4426026e+02   2.0307601e-01   3.4997154e+00   2.9088977e+00
   6.6813213e+02   2.9790938e+03   3.0000000e+02   1.4414245e+02   1.8847624e-01   3.2367619e+00   2.7505553e+00
   6.9473859e+02   3.1024219e+03   3.2000000e+02   1.4404210e+02   1.7498987e-01   3.0022481e+00   2.6175516e+00
   7.2223086e+02   3.2290938e+03   3.4000000e+02   1.4395764e+02   1.6261576e-01   2.7908521e+00   2.5047989e+00
   7.4906667e+02   3.3537344e+03   3.6000000e+02   1.4388716e+02   1.5116327e-01   2.5989480e+00   2.4083758e+00
   7.7582885e+02   3.4791094e+03   3.8000000e+02   1.4382845e+02   1.4059830e-01   2.4233426e+00   2.3253868e+00
   8.0260893e+02   3.6038125e+03   4.0000000e+02   1.4377911e+02   1.3091116e-01   2.2626516e+00   2.2538004e+00
   8.2941447e+02   3.7289062e+03   4.2000000e+02   1.4373788e+02   1.2196300e-01   2.1144886e+00   2.1904623e+00
   8.5627794e+02   3.8531719e+03   4.4000000e+02   1.4370306e+02   1.1370578e-01   1.9775915e+00   2.1335832e+00
   8.8306258e+02   3.9778750e+03   4.6000000e+02   1.4367368e+02   1.0613735e-01   1.8507101e+00   2.0820649e+00
   9.0983934e+02   4.1030312e+03   4.8000000e+02   1.4364896e+02   9.9183604e-02   1.7331355e+00   2.0347123e+00
   9.3666448e+02   4.2273750e+03   5.0000000e+02   1.4362806e+02   9.2724401e-02   1.6237588e+00   1.9909816e+00
   9.6349475e+02   4.3518438e+03   5.2000000e+02   1.4360994e+02   8.6652240e-02   1.5212668e+00   1.9506650e+00
   9.9090366e+02   4.4784844e+03   5.4000000e+02   1.4359415e+02   8.0857667e-02   1.4243597e+00   1.9133803e+00
   1.0232118e+03   4.6250625e+03   5.6000000e+02   1.4358063e+02   7.5440894e-02   1.3329027e+00   1.8784027e+00
   1.0503820e+03   4.7520469e+03   5.8000000e+02   1.4356875e+02   7.0322965e-02   1.2464693e+00   1.8455322e+00
   1.0776592e+03   4.8783281e+03   6.0000000e+02   1.4355848e+02   6.5574196e-02   1.1648233e+00   1.8143968e+00
   1.1056518e+03   5.0078281e+03   6.2000000e+02   1.4354946e+02   6.1083410e-02   1.0876924e+00   1.7850671e+00
   1.1331351e+03   5.1353438e+03   6.4000000e+02   1.4354155e+02   5.6888060e-02   1.0147439e+00   1.7573146e+00
   1.1603478e+03   5.2632656e+03   6.6000000e+02   1.4353466e+02   5.2962850e-02   9.4592198e-01   1.7310968e+00
   1.1872473e+03   5.3868438e+03   6.8000000e+02   1.4352856e+02   4.9222742e-02   8.8059774e-01   1.7063367e+00
   1.2140842e+03   5.5119219e+03   7.0000000e+02   1.4352319e+02   4.5694431e-02   8.1855392e-01   1.6828728e+00
   1.2413059e+03   5.6378281e+03   7.2000000e+02   1.4351843e+02   4.2368149e-02   7.5968669e-01   1.6606003e+00
   1.2685902e+03   5.7652656e+03   7.4000000e+02   1.4351416e+02   3.9224289e-02   7.0373316e-01   1.6394038e+00
   1.2962932e+03   5.8953438e+03   7.6000000e+02   1.4351020e+02   3.6188551e-02   6.5032795e-01   1.6193895e+00


==> data/bilevelMRIBATAPDPSbrainIdsparsity015.txt <==
 time cputime iter JplusR  alphaDiff u_tilde_diff S_u_diff
   2.5476544e+02   1.0726719e+03   0.0000000e+00   2.0897787e+03   2.1537250e+00   9.7716547e+01   0.0000000e+00
   3.0635504e+02   1.3010938e+03   3.0000000e+01   4.3040135e+02   1.5572223e+00   4.9726999e+01   2.8232411e+01
   3.5793261e+02   1.5270781e+03   6.0000000e+01   3.4310826e+02   1.4344159e+00   3.6098746e+01   1.6292544e+01
   4.0938926e+02   1.7529062e+03   9.0000000e+01   3.0326458e+02   1.3602500e+00   3.0278613e+01   1.1806100e+01
   4.6045634e+02   1.9788906e+03   1.2000000e+02   2.8032723e+02   1.3080355e+00   2.6987877e+01   9.3281003e+00
   5.1144769e+02   2.2038906e+03   1.5000000e+02   2.6467095e+02   1.2669877e+00   2.4823031e+01   7.8076840e+00
   5.6269839e+02   2.4298906e+03   1.8000000e+02   2.5271993e+02   1.2323358e+00   2.3197984e+01   6.7764275e+00
   6.1336401e+02   2.6537188e+03   2.1000000e+02   2.4291307e+02   1.2018028e+00   2.1866644e+01   6.0405930e+00
   6.6377332e+02   2.8750312e+03   2.4000000e+02   2.3451298e+02   1.1741617e+00   2.0713299e+01   5.4948766e+00
   7.1569244e+02   3.1032031e+03   2.7000000e+02   2.2715459e+02   1.1486819e+00   1.9673959e+01   5.0846284e+00
   7.6703858e+02   3.3298594e+03   3.0000000e+02   2.2056564e+02   1.1248370e+00   1.8716157e+01   4.7648427e+00
   8.1801899e+02   3.5536406e+03   3.3000000e+02   2.1456247e+02   1.1022138e+00   1.7819685e+01   4.5068102e+00
   8.6903045e+02   3.7800781e+03   3.6000000e+02   2.0904170e+02   1.0805340e+00   1.6967416e+01   4.2913111e+00
   9.1876912e+02   3.9991875e+03   3.9000000e+02   2.0390954e+02   1.0596684e+00   1.6151038e+01   4.0985793e+00
   9.6953384e+02   4.2252344e+03   4.2000000e+02   1.9910395e+02   1.0396062e+00   1.5368034e+01   3.9210527e+00
   1.0199206e+03   4.4487969e+03   4.5000000e+02   1.9458677e+02   1.0204003e+00   1.4617870e+01   3.7527666e+00
   1.0704689e+03   4.6725781e+03   4.8000000e+02   1.9031452e+02   1.0021422e+00   1.3901525e+01   3.5935714e+00
   1.1203327e+03   4.8926719e+03   5.1000000e+02   1.8626446e+02   9.8494256e-01   1.3219993e+01   3.4386168e+00
   1.1729238e+03   5.1249531e+03   5.4000000e+02   1.8241906e+02   9.6889875e-01   1.2574264e+01   3.2853373e+00
   1.2235935e+03   5.3484219e+03   5.7000000e+02   1.7876884e+02   9.5411067e-01   1.1965505e+01   3.1397520e+00
   1.2744473e+03   5.5745000e+03   6.0000000e+02   1.7528107e+02   9.4066135e-01   1.1394956e+01   3.0010658e+00
   1.3254582e+03   5.8006094e+03   6.3000000e+02   1.7194702e+02   9.2860870e-01   1.0863703e+01   2.8665065e+00
   1.3755508e+03   6.0217344e+03   6.6000000e+02   1.6928629e+02   9.1792585e-01   1.0388710e+01   2.7158909e+00
   1.4286509e+03   6.2557344e+03   6.9000000e+02   1.6737636e+02   9.0829114e-01   1.0006647e+01   2.5590095e+00
   1.4818866e+03   6.4899219e+03   7.2000000e+02   1.6596937e+02   8.9948127e-01   9.6985195e+00   2.4105174e+00
   1.5331171e+03   6.7176250e+03   7.5000000e+02   1.6507605e+02   8.9122809e-01   9.4662780e+00   2.2713986e+00
   1.5837832e+03   6.9412500e+03   7.8000000e+02   1.6421760e+02   8.8340066e-01   9.2781136e+00   2.1607688e+00
   1.6342122e+03   7.1641094e+03   8.1000000e+02   1.6356116e+02   8.7595336e-01   9.1229562e+00   2.0642738e+00
   1.6838866e+03   7.3825625e+03   8.4000000e+02   1.6302654e+02   8.6881674e-01   8.9956898e+00   1.9829379e+00
   1.7335438e+03   7.6011562e+03   8.7000000e+02   1.6247258e+02   8.6197110e-01   8.8844485e+00   1.9181192e+00
   1.7836501e+03   7.8213125e+03   9.0000000e+02   1.6198872e+02   8.5541258e-01   8.7842892e+00   1.8628780e+00
   1.8351574e+03   8.0489375e+03   9.3000000e+02   1.6152945e+02   8.4909242e-01   8.6954377e+00   1.8171168e+00
   1.8866233e+03   8.2760469e+03   9.6000000e+02   1.6112686e+02   8.4298546e-01   8.6134393e+00   1.7777232e+00
   1.9372261e+03   8.4987344e+03   9.9000000e+02   1.6077114e+02   8.3702439e-01   8.5408552e+00   1.7441720e+00
   1.9873453e+03   8.7181719e+03   1.0200000e+03   1.6040234e+02   8.3117728e-01   8.4714697e+00   1.7164746e+00
   2.0372313e+03   8.9381875e+03   1.0500000e+03   1.6001805e+02   8.2542911e-01   8.4029798e+00   1.6930948e+00
   2.0875036e+03   9.1593125e+03   1.0800000e+03   1.5972943e+02   8.1975526e-01   8.3381373e+00   1.6703543e+00
   2.1375982e+03   9.3787188e+03   1.1100000e+03   1.5946787e+02   8.1409943e-01   8.2791722e+00   1.6499770e+00
   2.1885275e+03   9.6025781e+03   1.1400000e+03   1.5919921e+02   8.0845505e-01   8.2212856e+00   1.6319402e+00
   2.2381005e+03   9.8225156e+03   1.1700000e+03   1.5892197e+02   8.0282833e-01   8.1633495e+00   1.6155540e+00
   2.2882515e+03   1.0043484e+04   1.2000000e+03   1.5863511e+02   7.9723100e-01   8.1050105e+00   1.6004475e+00
   2.3379136e+03   1.0263641e+04   1.2300000e+03   1.5833786e+02   7.9167899e-01   8.0461290e+00   1.5863596e+00
   2.3878766e+03   1.0484844e+04   1.2600000e+03   1.5802859e+02   7.8618904e-01   7.9867295e+00   1.5732309e+00
   2.4376332e+03   1.0705078e+04   1.2900000e+03   1.5776953e+02   7.8077160e-01   7.9280488e+00   1.5599097e+00
   2.4877990e+03   1.0927188e+04   1.3200000e+03   1.5760134e+02   7.7537102e-01   7.8770570e+00   1.5463153e+00
   2.5388933e+03   1.1152141e+04   1.3500000e+03   1.5743552e+02   7.6996680e-01   7.8288619e+00   1.5338894e+00
   2.5886865e+03   1.1371391e+04   1.3800000e+03   1.5727180e+02   7.6456080e-01   7.7817238e+00   1.5224437e+00
   2.6380843e+03   1.1588875e+04   1.4100000e+03   1.5711007e+02   7.5915993e-01   7.7351693e+00   1.5117091e+00
   2.6874388e+03   1.1806344e+04   1.4400000e+03   1.5695016e+02   7.5377453e-01   7.6889927e+00   1.5018723e+00
   2.7370304e+03   1.2024688e+04   1.4700000e+03   1.5679226e+02   7.4841718e-01   7.6430286e+00   1.4928390e+00
   2.7864786e+03   1.2242219e+04   1.5000000e+03   1.5663649e+02   7.4310148e-01   7.5971588e+00   1.4845271e+00
   2.8358872e+03   1.2459859e+04   1.5300000e+03   1.5648266e+02   7.3784098e-01   7.5513214e+00   1.4768067e+00
   2.8851577e+03   1.2677594e+04   1.5600000e+03   1.5633058e+02   7.3264716e-01   7.5054863e+00   1.4696440e+00
   2.9343976e+03   1.2895312e+04   1.5900000e+03   1.5618030e+02   7.2752747e-01   7.4596783e+00   1.4631422e+00
   2.9836456e+03   1.3112438e+04   1.6200000e+03   1.5603182e+02   7.2248512e-01   7.4139738e+00   1.4572796e+00
   3.0332831e+03   1.3331703e+04   1.6500000e+03   1.5588496e+02   7.1751971e-01   7.3684243e+00   1.4518639e+00
   3.0830456e+03   1.3551953e+04   1.6800000e+03   1.5573990e+02   7.1262916e-01   7.3231408e+00   1.4468997e+00
   3.1327370e+03   1.3772562e+04   1.7100000e+03   1.5559638e+02   7.0781349e-01   7.2782695e+00   1.4422923e+00
   3.1830142e+03   1.3995312e+04   1.7400000e+03   1.5545477e+02   7.0307629e-01   7.2339237e+00   1.4379619e+00
   3.2356039e+03   1.4224562e+04   1.7700000e+03   1.5531500e+02   6.9842506e-01   7.1901718e+00   1.4341169e+00
   3.2870710e+03   1.4450797e+04   1.8000000e+03   1.5517716e+02   6.9387064e-01   7.1471136e+00   1.4306630e+00
   3.3381745e+03   1.4675438e+04   1.8300000e+03   1.5504130e+02   6.8942531e-01   7.1048787e+00   1.4274190e+00
   3.3888975e+03   1.4899641e+04   1.8600000e+03   1.5490734e+02   6.8510050e-01   7.0635627e+00   1.4244468e+00


==> data/bilevelMRIFFTsamplingPattersparsity015.txt <==
location value
  -1.4600000e+02  -1.9362689e-02
  -1.4500000e+02   8.5620839e-03
  -1.4400000e+02   1.6110508e-02
  -1.4300000e+02  -3.7199249e-02
  -1.4200000e+02   4.0419193e-02
  -1.4100000e+02  -2.5061048e-02
  -1.4000000e+02   4.1533468e-03
  -1.3900000e+02   5.6355381e-03
  -1.3800000e+02   3.3468971e-03
  -1.3700000e+02  -2.4106487e-02
  -1.3600000e+02   4.0602520e-02
  -1.3500000e+02  -4.0225456e-02
  -1.3400000e+02   2.3554893e-02
  -1.3300000e+02  -3.8770679e-03
  -1.3200000e+02  -3.2063179e-03
  -1.3100000e+02  -7.9187796e-03
  -1.3000000e+02   2.8253339e-02
  -1.2900000e+02  -4.1032208e-02
  -1.2800000e+02   3.4979508e-02
  -1.2700000e+02  -1.3746250e-02
  -1.2600000e+02  -6.0842769e-03
  -1.2500000e+02   7.4313574e-03
  -1.2400000e+02   1.3577208e-02
  -1.2300000e+02  -4.3249428e-02
  -1.2200000e+02   5.9301758e-02
  -1.2100000e+02  -4.7143295e-02
  -1.2000000e+02   1.1564023e-02
  -1.1900000e+02   2.5245867e-02
  -1.1800000e+02  -3.8642401e-02
  -1.1700000e+02   1.9069391e-02
  -1.1600000e+02   2.0528776e-02
  -1.1500000e+02  -5.3193199e-02
  -1.1400000e+02   5.6689403e-02
  -1.1300000e+02  -2.9247378e-02
  -1.1200000e+02  -9.0734209e-03
  -1.1100000e+02   3.0579370e-02
  -1.1000000e+02  -1.9659890e-02
  -1.0900000e+02  -1.6106069e-02
  -1.0800000e+02   5.1477901e-02
  -1.0700000e+02  -6.1761513e-02
  -1.0600000e+02   4.0557994e-02
  -1.0500000e+02  -4.2191483e-03
  -1.0400000e+02  -2.0198317e-02
  -1.0300000e+02   1.4711457e-02
  -1.0200000e+02   1.6461611e-02
  -1.0100000e+02  -4.9964584e-02
  -1.0000000e+02   6.0311129e-02
  -9.9000000e+01  -3.8459727e-02
  -9.8000000e+01  -1.5247647e-03
  -9.7000000e+01   3.2494001e-02
  -9.6000000e+01  -3.3564418e-02
  -9.5000000e+01   4.7450568e-03
  -9.4000000e+01   3.3604889e-02
  -9.3000000e+01  -5.5778097e-02
  -9.2000000e+01   4.8988362e-02
  -9.1000000e+01  -2.1587349e-02
  -9.0000000e+01  -4.4077455e-03
  -8.9000000e+01   1.0417881e-02
  -8.8000000e+01   5.0101988e-03
  -8.7000000e+01  -2.6119956e-02
  -8.6000000e+01   3.3183841e-02
  -8.5000000e+01  -1.8635652e-02
  -8.4000000e+01  -6.4954346e-03
  -8.3000000e+01   2.0977085e-02
  -8.2000000e+01  -1.0270236e-02
  -8.1000000e+01  -2.1122870e-02
  -8.0000000e+01   5.1713436e-02
  -7.9000000e+01  -5.8484751e-02
  -7.8000000e+01   3.4385571e-02
  -7.7000000e+01   5.4709822e-03
  -7.6000000e+01  -3.4079100e-02
  -7.5000000e+01   3.2126075e-02
  -7.4000000e+01  -2.4634807e-03
  -7.3000000e+01  -3.1544908e-02
  -7.2000000e+01   4.3001994e-02
  -7.1000000e+01  -2.1479632e-02
  -7.0000000e+01  -1.8809569e-02
  -6.9000000e+01   4.9002600e-02
  -6.8000000e+01  -4.6634109e-02
  -6.7000000e+01   1.2265174e-02
  -6.6000000e+01   3.0718546e-02
  -6.5000000e+01  -5.3142324e-02
  -6.4000000e+01   4.1324498e-02
  -6.3000000e+01  -6.7173230e-03
  -6.2000000e+01  -2.3347115e-02
  -6.1000000e+01   2.6812877e-02
  -6.0000000e+01  -3.8140659e-03
  -5.9000000e+01  -2.3772991e-02
  -5.8000000e+01   3.0079819e-02
  -5.7000000e+01  -6.7412942e-03
  -5.6000000e+01  -2.8847959e-02
  -5.5000000e+01   4.5837371e-02
  -5.4000000e+01  -2.4276102e-02
  -5.3000000e+01  -2.7018096e-02
  -5.2000000e+01   7.3787185e-02
  -5.1000000e+01  -8.0072414e-02
  -5.0000000e+01   3.5673778e-02
  -4.9000000e+01   3.3488763e-02
  -4.8000000e+01  -8.1396949e-02
  -4.7000000e+01   7.4245748e-02
  -4.6000000e+01  -1.5948310e-02
  -4.5000000e+01  -5.2673212e-02
  -4.4000000e+01   8.2043805e-02
  -4.3000000e+01  -5.0006825e-02
  -4.2000000e+01  -2.0432472e-02
  -4.1000000e+01   7.6022863e-02
  -4.0000000e+01  -7.1566827e-02
  -3.9000000e+01   4.4048206e-03
  -3.8000000e+01   8.0819125e-02
  -3.7000000e+01  -1.2241028e-01
  -3.6000000e+01   8.6508803e-02
  -3.5000000e+01   5.8050557e-03
  -3.4000000e+01  -9.0339635e-02
  -3.3000000e+01   1.0421559e-01
  -3.2000000e+01  -3.2196811e-02
  -3.1000000e+01  -7.8907509e-02
  -3.0000000e+01   1.5014340e-01
  -2.9000000e+01  -1.2536700e-01
  -2.8000000e+01   1.2806955e-02
  -2.7000000e+01   1.1739764e-01
  -2.6000000e+01  -1.7991182e-01
  -2.5000000e+01   1.3348326e-01
  -2.4000000e+01  -1.0773861e-02
  -2.3000000e+01  -1.0358838e-01
  -2.2000000e+01   1.3244902e-01
  -2.1000000e+01  -6.1141293e-02
  -2.0000000e+01  -5.1996330e-02
  -1.9000000e+01   1.1848574e-01
  -1.8000000e+01  -8.5891190e-02
  -1.7000000e+01  -2.1229736e-02
  -1.6000000e+01   1.1757061e-01
  -1.5000000e+01  -1.2124324e-01
  -1.4000000e+01   1.9815568e-02
  -1.3000000e+01   1.1259789e-01
  -1.2000000e+01  -1.6500896e-01
  -1.1000000e+01   7.4646499e-02
  -1.0000000e+01   1.1417193e-01
  -9.0000000e+00  -2.6649107e-01
  -8.0000000e+00   2.4744849e-01
  -7.0000000e+00  -3.1226536e-02
  -6.0000000e+00  -2.4875690e-01
  -5.0000000e+00   3.5414187e-01
  -4.0000000e+00  -7.9597468e-02
  -3.0000000e+00  -6.0556763e-01
  -2.0000000e+00   1.5034762e+00
  -1.0000000e+00  -2.2650576e+00
   0.0000000e+00   2.5632011e+00
   1.0000000e+00  -2.2650576e+00
   2.0000000e+00   1.5034762e+00
   3.0000000e+00  -6.0556763e-01
   4.0000000e+00  -7.9597468e-02
   5.0000000e+00   3.5414187e-01
   6.0000000e+00  -2.4875690e-01
   7.0000000e+00  -3.1226536e-02
   8.0000000e+00   2.4744849e-01
   9.0000000e+00  -2.6649107e-01
   1.0000000e+01   1.1417193e-01
   1.1000000e+01   7.4646499e-02
   1.2000000e+01  -1.6500896e-01
   1.3000000e+01   1.1259789e-01
   1.4000000e+01   1.9815568e-02
   1.5000000e+01  -1.2124324e-01
   1.6000000e+01   1.1757061e-01
   1.7000000e+01  -2.1229736e-02
   1.8000000e+01  -8.5891190e-02
   1.9000000e+01   1.1848574e-01
   2.0000000e+01  -5.1996330e-02
   2.1000000e+01  -6.1141293e-02
   2.2000000e+01   1.3244902e-01
   2.3000000e+01  -1.0358838e-01
   2.4000000e+01  -1.0773861e-02
   2.5000000e+01   1.3348326e-01
   2.6000000e+01  -1.7991182e-01
   2.7000000e+01   1.1739764e-01
   2.8000000e+01   1.2806955e-02
   2.9000000e+01  -1.2536700e-01
   3.0000000e+01   1.5014340e-01
   3.1000000e+01  -7.8907509e-02
   3.2000000e+01  -3.2196811e-02
   3.3000000e+01   1.0421559e-01
   3.4000000e+01  -9.0339635e-02
   3.5000000e+01   5.8050557e-03
   3.6000000e+01   8.6508803e-02
   3.7000000e+01  -1.2241028e-01
   3.8000000e+01   8.0819125e-02
   3.9000000e+01   4.4048206e-03
   4.0000000e+01  -7.1566827e-02
   4.1000000e+01   7.6022863e-02
   4.2000000e+01  -2.0432472e-02
   4.3000000e+01  -5.0006825e-02
   4.4000000e+01   8.2043805e-02
   4.5000000e+01  -5.2673212e-02
   4.6000000e+01  -1.5948310e-02
   4.7000000e+01   7.4245748e-02
   4.8000000e+01  -8.1396949e-02
   4.9000000e+01   3.3488763e-02
   5.0000000e+01   3.5673778e-02
   5.1000000e+01  -8.0072414e-02
   5.2000000e+01   7.3787185e-02
   5.3000000e+01  -2.7018096e-02
   5.4000000e+01  -2.4276102e-02
   5.5000000e+01   4.5837371e-02
   5.6000000e+01  -2.8847959e-02
   5.7000000e+01  -6.7412942e-03
   5.8000000e+01   3.0079819e-02
   5.9000000e+01  -2.3772991e-02
   6.0000000e+01  -3.8140659e-03
   6.1000000e+01   2.6812877e-02
   6.2000000e+01  -2.3347115e-02
   6.3000000e+01  -6.7173230e-03
   6.4000000e+01   4.1324498e-02
   6.5000000e+01  -5.3142324e-02
   6.6000000e+01   3.0718546e-02
   6.7000000e+01   1.2265174e-02
   6.8000000e+01  -4.6634109e-02
   6.9000000e+01   4.9002600e-02
   7.0000000e+01  -1.8809569e-02
   7.1000000e+01  -2.1479632e-02
   7.2000000e+01   4.3001994e-02
   7.3000000e+01  -3.1544908e-02
   7.4000000e+01  -2.4634807e-03
   7.5000000e+01   3.2126075e-02
   7.6000000e+01  -3.4079100e-02
   7.7000000e+01   5.4709822e-03
   7.8000000e+01   3.4385571e-02
   7.9000000e+01  -5.8484751e-02
   8.0000000e+01   5.1713436e-02
   8.1000000e+01  -2.1122870e-02
   8.2000000e+01  -1.0270236e-02
   8.3000000e+01   2.0977085e-02
   8.4000000e+01  -6.4954346e-03
   8.5000000e+01  -1.8635652e-02
   8.6000000e+01   3.3183841e-02
   8.7000000e+01  -2.6119956e-02
   8.8000000e+01   5.0101988e-03
   8.9000000e+01   1.0417881e-02
   9.0000000e+01  -4.4077455e-03
   9.1000000e+01  -2.1587349e-02
   9.2000000e+01   4.8988362e-02
   9.3000000e+01  -5.5778097e-02
   9.4000000e+01   3.3604889e-02
   9.5000000e+01   4.7450568e-03
   9.6000000e+01  -3.3564418e-02
   9.7000000e+01   3.2494001e-02
   9.8000000e+01  -1.5247647e-03
   9.9000000e+01  -3.8459727e-02
   1.0000000e+02   6.0311129e-02
   1.0100000e+02  -4.9964584e-02
   1.0200000e+02   1.6461611e-02
   1.0300000e+02   1.4711457e-02
   1.0400000e+02  -2.0198317e-02
   1.0500000e+02  -4.2191483e-03
   1.0600000e+02   4.0557994e-02
   1.0700000e+02  -6.1761513e-02
   1.0800000e+02   5.1477901e-02
   1.0900000e+02  -1.6106069e-02
   1.1000000e+02  -1.9659890e-02
   1.1100000e+02   3.0579370e-02
   1.1200000e+02  -9.0734209e-03
   1.1300000e+02  -2.9247378e-02
   1.1400000e+02   5.6689403e-02
   1.1500000e+02  -5.3193199e-02
   1.1600000e+02   2.0528776e-02
   1.1700000e+02   1.9069391e-02
   1.1800000e+02  -3.8642401e-02
   1.1900000e+02   2.5245867e-02
   1.2000000e+02   1.1564023e-02
   1.2100000e+02  -4.7143295e-02
   1.2200000e+02   5.9301758e-02
   1.2300000e+02  -4.3249428e-02
   1.2400000e+02   1.3577208e-02
   1.2500000e+02   7.4313574e-03
   1.2600000e+02  -6.0842769e-03
   1.2700000e+02  -1.3746250e-02
   1.2800000e+02   3.4979508e-02
   1.2900000e+02  -4.1032208e-02
   1.3000000e+02   2.8253339e-02
   1.3100000e+02  -7.9187796e-03
   1.3200000e+02  -3.2063179e-03
   1.3300000e+02  -3.8770679e-03
   1.3400000e+02   2.3554893e-02
   1.3500000e+02  -4.0225456e-02
   1.3600000e+02   4.0602520e-02
   1.3700000e+02  -2.4106487e-02
   1.3800000e+02   3.3468971e-03
   1.3900000e+02   5.6355381e-03
   1.4000000e+02   4.1533468e-03
   1.4100000e+02  -2.5061048e-02
   1.4200000e+02   4.0419193e-02
   1.4300000e+02  -3.7199249e-02
   1.4400000e+02   1.6110508e-02
   1.4500000e+02   8.5620839e-03


==> data/bilevelMRIbrainImplicitsparsity015.txt <==
 time cputime iter JplusR  alphaDiff u_tilde_diff 
   0.0000000e+00   0.0000000e+00   1.0000000e+00   2.0897787e+03   2.1537250e+00   9.7736380e+01
   2.4405095e+02   1.0805156e+03   2.0000000e+00   4.5147213e+02   1.9585783e+00   3.9300740e+01
   4.9367799e+02   2.1702188e+03   3.0000000e+00   3.2109590e+02   1.8017928e+00   2.9967814e+01
   7.4394017e+02   3.2569688e+03   4.0000000e+00   2.7758252e+02   1.7085120e+00   2.6021782e+01
   9.7851520e+02   4.2825312e+03   5.0000000e+00   2.5140587e+02   1.6377324e+00   2.3327799e+01
   1.2024233e+03   5.2688906e+03   6.0000000e+00   2.3251589e+02   1.5802650e+00   2.1193818e+01
   1.4301564e+03   6.2675938e+03   7.0000000e+00   2.1780621e+02   1.5316515e+00   1.9420224e+01
   1.6586280e+03   7.2686875e+03   8.0000000e+00   2.0598584e+02   1.4904231e+00   1.7929690e+01
   1.8864902e+03   8.2688750e+03   9.0000000e+00   1.9613064e+02   1.4549778e+00   1.6646584e+01
   2.1137603e+03   9.2633281e+03   1.0000000e+01   1.9026352e+02   1.4242366e+00   1.5820170e+01
   2.3415302e+03   1.0257156e+04   1.1000000e+01   1.8662514e+02   1.3961908e+00   1.5259978e+01
   2.5693869e+03   1.1251484e+04   1.2000000e+01   1.8389695e+02   1.3698629e+00   1.4815009e+01
   2.7963321e+03   1.2246547e+04   1.3000000e+01   1.8170105e+02   1.3448577e+00   1.4439089e+01
   3.0241146e+03   1.3241125e+04   1.4000000e+01   1.7965508e+02   1.3209575e+00   1.4087439e+01
   3.2507556e+03   1.4230828e+04   1.5000000e+01   1.7782798e+02   1.2980867e+00   1.3765761e+01
   3.4781776e+03   1.5224672e+04   1.6000000e+01   1.7621647e+02   1.2760450e+00   1.3472870e+01


==> data/bilevelMRIsamplingPattersparsity015.txt <==
location value
  -1.4600000e+02   0.0000000e+00
  -1.4500000e+02   0.0000000e+00
  -1.4400000e+02   0.0000000e+00
  -1.4300000e+02   0.0000000e+00
  -1.4200000e+02   0.0000000e+00
  -1.4100000e+02   0.0000000e+00
  -1.4000000e+02   0.0000000e+00
  -1.3900000e+02   0.0000000e+00
  -1.3800000e+02   0.0000000e+00
  -1.3700000e+02   0.0000000e+00
  -1.3600000e+02   0.0000000e+00
  -1.3500000e+02   0.0000000e+00
  -1.3400000e+02   0.0000000e+00
  -1.3300000e+02   0.0000000e+00
  -1.3200000e+02   0.0000000e+00
  -1.3100000e+02   0.0000000e+00
  -1.3000000e+02   0.0000000e+00
  -1.2900000e+02   0.0000000e+00
  -1.2800000e+02   0.0000000e+00
  -1.2700000e+02   0.0000000e+00
  -1.2600000e+02   0.0000000e+00
  -1.2500000e+02   0.0000000e+00
  -1.2400000e+02   0.0000000e+00
  -1.2300000e+02   0.0000000e+00
  -1.2200000e+02   0.0000000e+00
  -1.2100000e+02   0.0000000e+00
  -1.2000000e+02   0.0000000e+00
  -1.1900000e+02   0.0000000e+00
  -1.1800000e+02   0.0000000e+00
  -1.1700000e+02   0.0000000e+00
  -1.1600000e+02   0.0000000e+00
  -1.1500000e+02   0.0000000e+00
  -1.1400000e+02   0.0000000e+00
  -1.1300000e+02   0.0000000e+00
  -1.1200000e+02   0.0000000e+00
  -1.1100000e+02   0.0000000e+00
  -1.1000000e+02   0.0000000e+00
  -1.0900000e+02   0.0000000e+00
  -1.0800000e+02   0.0000000e+00
  -1.0700000e+02   0.0000000e+00
  -1.0600000e+02   0.0000000e+00
  -1.0500000e+02   0.0000000e+00
  -1.0400000e+02   0.0000000e+00
  -1.0300000e+02   0.0000000e+00
  -1.0200000e+02   0.0000000e+00
  -1.0100000e+02   0.0000000e+00
  -1.0000000e+02   0.0000000e+00
  -9.9000000e+01   0.0000000e+00
  -9.8000000e+01   0.0000000e+00
  -9.7000000e+01   0.0000000e+00
  -9.6000000e+01   0.0000000e+00
  -9.5000000e+01   0.0000000e+00
  -9.4000000e+01   0.0000000e+00
  -9.3000000e+01   0.0000000e+00
  -9.2000000e+01   0.0000000e+00
  -9.1000000e+01   0.0000000e+00
  -9.0000000e+01   0.0000000e+00
  -8.9000000e+01   0.0000000e+00
  -8.8000000e+01   0.0000000e+00
  -8.7000000e+01   0.0000000e+00
  -8.6000000e+01   0.0000000e+00
  -8.5000000e+01   0.0000000e+00
  -8.4000000e+01   0.0000000e+00
  -8.3000000e+01   0.0000000e+00
  -8.2000000e+01   0.0000000e+00
  -8.1000000e+01   0.0000000e+00
  -8.0000000e+01   0.0000000e+00
  -7.9000000e+01   0.0000000e+00
  -7.8000000e+01   0.0000000e+00
  -7.7000000e+01   0.0000000e+00
  -7.6000000e+01   0.0000000e+00
  -7.5000000e+01   0.0000000e+00
  -7.4000000e+01   0.0000000e+00
  -7.3000000e+01   0.0000000e+00
  -7.2000000e+01   0.0000000e+00
  -7.1000000e+01   0.0000000e+00
  -7.0000000e+01   0.0000000e+00
  -6.9000000e+01   0.0000000e+00
  -6.8000000e+01   0.0000000e+00
  -6.7000000e+01   0.0000000e+00
  -6.6000000e+01   0.0000000e+00
  -6.5000000e+01   0.0000000e+00
  -6.4000000e+01   0.0000000e+00
  -6.3000000e+01   0.0000000e+00
  -6.2000000e+01   0.0000000e+00
  -6.1000000e+01   0.0000000e+00
  -6.0000000e+01   0.0000000e+00
  -5.9000000e+01   0.0000000e+00
  -5.8000000e+01   0.0000000e+00
  -5.7000000e+01   0.0000000e+00
  -5.6000000e+01   0.0000000e+00
  -5.5000000e+01   0.0000000e+00
  -5.4000000e+01   0.0000000e+00
  -5.3000000e+01   0.0000000e+00
  -5.2000000e+01   0.0000000e+00
  -5.1000000e+01   0.0000000e+00
  -5.0000000e+01   0.0000000e+00
  -4.9000000e+01   0.0000000e+00
  -4.8000000e+01   0.0000000e+00
  -4.7000000e+01   0.0000000e+00
  -4.6000000e+01   0.0000000e+00
  -4.5000000e+01   0.0000000e+00
  -4.4000000e+01   0.0000000e+00
  -4.3000000e+01   0.0000000e+00
  -4.2000000e+01   0.0000000e+00
  -4.1000000e+01   5.4152304e-01
  -4.0000000e+01   5.4152304e-01
  -3.9000000e+01   5.1475681e-01
  -3.8000000e+01   5.1475681e-01
  -3.7000000e+01   3.6843642e-01
  -3.6000000e+01   3.6843642e-01
  -3.5000000e+01   3.5312979e-01
  -3.4000000e+01   3.5312979e-01
  -3.3000000e+01   4.6312231e-01
  -3.2000000e+01   4.6312231e-01
  -3.1000000e+01   4.7347047e-01
  -3.0000000e+01   4.7347047e-01
  -2.9000000e+01   5.5114062e-01
  -2.8000000e+01   5.5114062e-01
  -2.7000000e+01   5.0255409e-01
  -2.6000000e+01   5.0255409e-01
  -2.5000000e+01   4.5759465e-01
  -2.4000000e+01   4.5759465e-01
  -2.3000000e+01   5.1009674e-01
  -2.2000000e+01   5.1009674e-01
  -2.1000000e+01   4.8437623e-01
  -2.0000000e+01   4.8437623e-01
  -1.9000000e+01   5.4442552e-01
  -1.8000000e+01   5.4442552e-01
  -1.7000000e+01   5.6324909e-01
  -1.6000000e+01   5.6324909e-01
  -1.5000000e+01   5.5611086e-01
  -1.4000000e+01   5.5611086e-01
  -1.3000000e+01   5.3216973e-01
  -1.2000000e+01   5.3216973e-01
  -1.1000000e+01   5.7767988e-01
  -1.0000000e+01   5.7767988e-01
  -9.0000000e+00   6.0491191e-01
  -8.0000000e+00   6.0491191e-01
  -7.0000000e+00   6.3157656e-01
  -6.0000000e+00   6.3157656e-01
  -5.0000000e+00   6.1174173e-01
  -4.0000000e+00   6.1174173e-01
  -3.0000000e+00   6.3508065e-01
  -2.0000000e+00   6.3508065e-01
  -1.0000000e+00   5.5557036e-01
   0.0000000e+00   7.8027095e-01
   1.0000000e+00   5.5557036e-01
   2.0000000e+00   6.3508065e-01
   3.0000000e+00   6.3508065e-01
   4.0000000e+00   6.1174173e-01
   5.0000000e+00   6.1174173e-01
   6.0000000e+00   6.3157656e-01
   7.0000000e+00   6.3157656e-01
   8.0000000e+00   6.0491191e-01
   9.0000000e+00   6.0491191e-01
   1.0000000e+01   5.7767988e-01
   1.1000000e+01   5.7767988e-01
   1.2000000e+01   5.3216973e-01
   1.3000000e+01   5.3216973e-01
   1.4000000e+01   5.5611086e-01
   1.5000000e+01   5.5611086e-01
   1.6000000e+01   5.6324909e-01
   1.7000000e+01   5.6324909e-01
   1.8000000e+01   5.4442552e-01
   1.9000000e+01   5.4442552e-01
   2.0000000e+01   4.8437623e-01
   2.1000000e+01   4.8437623e-01
   2.2000000e+01   5.1009674e-01
   2.3000000e+01   5.1009674e-01
   2.4000000e+01   4.5759465e-01
   2.5000000e+01   4.5759465e-01
   2.6000000e+01   5.0255409e-01
   2.7000000e+01   5.0255409e-01
   2.8000000e+01   5.5114062e-01
   2.9000000e+01   5.5114062e-01
   3.0000000e+01   4.7347047e-01
   3.1000000e+01   4.7347047e-01
   3.2000000e+01   4.6312231e-01
   3.3000000e+01   4.6312231e-01
   3.4000000e+01   3.5312979e-01
   3.5000000e+01   3.5312979e-01
   3.6000000e+01   3.6843642e-01
   3.7000000e+01   3.6843642e-01
   3.8000000e+01   5.1475681e-01
   3.9000000e+01   5.1475681e-01
   4.0000000e+01   5.4152304e-01
   4.1000000e+01   5.4152304e-01
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0200000e+02   0.0000000e+00
   1.0300000e+02   0.0000000e+00
   1.0400000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.0700000e+02   0.0000000e+00
   1.0800000e+02   0.0000000e+00
   1.0900000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1200000e+02   0.0000000e+00
   1.1300000e+02   0.0000000e+00
   1.1400000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.1700000e+02   0.0000000e+00
   1.1800000e+02   0.0000000e+00
   1.1900000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2200000e+02   0.0000000e+00
   1.2300000e+02   0.0000000e+00
   1.2400000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.2700000e+02   0.0000000e+00
   1.2800000e+02   0.0000000e+00
   1.2900000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3200000e+02   0.0000000e+00
   1.3300000e+02   0.0000000e+00
   1.3400000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.3700000e+02   0.0000000e+00
   1.3800000e+02   0.0000000e+00
   1.3900000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4200000e+02   0.0000000e+00
   1.4300000e+02   0.0000000e+00
   1.4400000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00

